Evidence for the charge asymmetry in $pp \rightarrow t\bar{t}$ production at $\sqrt{s}= 13$ TeV with the ATLAS detector

Inclusive and differential measurements of the top-antitop ($t\bar{t}$) charge asymmetry $A_\text{C}^{t\bar{t}}$ and the leptonic asymmetry $A_\text{C}^{\ell\bar{\ell}}$ are presented in proton-proton collisions at $\sqrt{s} = 13$ TeV recorded by the ATLAS experiment at the CERN Large Hadron Collider. The measurement uses the complete Run 2 dataset, corresponding to an integrated luminosity of 139 fb$^{-1}$, combines data in the single-lepton and dilepton channels, and employs reconstruction techniques adapted to both the resolved and boosted topologies. A Bayesian unfolding procedure is performed to correct for detector resolution and acceptance effects. The combined inclusive $t\bar{t}$ charge asymmetry is measured to be $A_\text{C}^{t\bar{t}} = 0.0068 \pm 0.0015$, which differs from zero by 4.7 standard deviations. Differential measurements are performed as a function of the invariant mass, transverse momentum and longitudinal boost of the $t\bar{t}$ system. Both the inclusive and differential measurements are found to be compatible with the Standard Model predictions, at next-to-next-to-leading order in quantum chromodynamics perturbation theory with next-to-leading-order electroweak corrections. The measurements are interpreted in the framework of the Standard Model effective field theory, placing competitive bounds on several Wilson coefficients.

==> flattened/fig_01a.txt <==

Comparison between the data and the prediction for the reconstructed (a) m<sub>tt&#772;</sub> and (b) p<sub>T,tt&#772;</sub> in the single-lepton resolved 2b-inclusive region. Statistical and systematic uncertainties are included in the presented total uncertainty.

==> flattened/fig_01b.txt <==

Comparison between the data and the prediction for the reconstructed (a) m<sub>tt&#772;</sub> and (b) p<sub>T,tt&#772;</sub> in the single-lepton resolved 2b-inclusive region. Statistical and systematic uncertainties are included in the presented total uncertainty.

==> flattened/fig_02a.txt <==

Comparison between the data and the prediction for the reconstructed &Delta; |y<sub>tt&#772;</sub>| in the inclusive 
A<sub>C</sub><sup>tt&#772;</sup> measurement in the (a) single-lepton resolved, (b) single-lepton boosted, (c) dilepton ee+&mu;&mu; and (d) dilepton e&mu; region. The ratio of data to prediction  is shown before and after marginalisation within FBU. Shaded bands correspond to the total uncertainty of the prediction. The signal modelling uncertainties do not include normalisation effects because the overall acceptance difference cancels out in the observable. The normalisation difference of the order of 20 between the data and MC prediction, present in the single-lepton boosted channel before marginalisation, is confirmed by differential cross-sections measurements. 

==> flattened/fig_02b.txt <==

Comparison between the data and the prediction for the reconstructed &Delta; |y<sub>tt&#772;</sub>| in the inclusive 
A<sub>C</sub><sup>tt&#772;</sup> measurement in the (a) single-lepton resolved, (b) single-lepton boosted, (c) dilepton ee+&mu;&mu; and (d) dilepton e&mu; region. The ratio of data to prediction  is shown before and after marginalisation within FBU. Shaded bands correspond to the total uncertainty of the prediction. The signal modelling uncertainties do not include normalisation effects because the overall acceptance difference cancels out in the observable. The normalisation difference of the order of 20 between the data and MC prediction, present in the single-lepton boosted channel before marginalisation, is confirmed by differential cross-sections measurements. 

==> flattened/fig_02c.txt <==

Comparison between the data and the prediction for the reconstructed &Delta; |y<sub>tt&#772;</sub>| in the inclusive 
A<sub>C</sub><sup>tt&#772;</sup> measurement in the (a) single-lepton resolved, (b) single-lepton boosted, (c) dilepton ee+&mu;&mu; and (d) dilepton e&mu; region. The ratio of data to prediction  is shown before and after marginalisation within FBU. Shaded bands correspond to the total uncertainty of the prediction. The signal modelling uncertainties do not include normalisation effects because the overall acceptance difference cancels out in the observable. The normalisation difference of the order of 20 between the data and MC prediction, present in the single-lepton boosted channel before marginalisation, is confirmed by differential cross-sections measurements. 

==> flattened/fig_02d.txt <==

Comparison between the data and the prediction for the reconstructed &Delta; |y<sub>tt&#772;</sub>| in the inclusive 
A<sub>C</sub><sup>tt&#772;</sup> measurement in the (a) single-lepton resolved, (b) single-lepton boosted, (c) dilepton ee+&mu;&mu; and (d) dilepton e&mu; region. The ratio of data to prediction  is shown before and after marginalisation within FBU. Shaded bands correspond to the total uncertainty of the prediction. The signal modelling uncertainties do not include normalisation effects because the overall acceptance difference cancels out in the observable. The normalisation difference of the order of 20 between the data and MC prediction, present in the single-lepton boosted channel before marginalisation, is confirmed by differential cross-sections measurements. 

==> flattened/fig_03a.txt <==
labelfig:LJ_data1
The unfolded inclusive (a) and differential charge asymmetries as a function of the invariant mass (b) of the reconstructed top-quark pair in data. Vertical bars correspond to the total uncertainties.
Shaded regions show SM theory predictions calculated at NNLO in QCD and NLO in EW theory.
The impact of the linear term of the C<sub>tu</sub><sup>8</sup> Wilson coefficient on the A<sub>C</sub><sup>tt&#772;</sup> prediction for two different values is shown as dashed lines. In the dilepton channel, the two points corresponding to the higher invariant masses have large statistical uncertainty. A partial vertical uncertainty bar is shown, while the central point is in the direction of the associated arrow, with a value given in Table&nbsp;3.

==> flattened/fig_03b.txt <==
labelfig:LJ_data1
The unfolded inclusive (a) and differential charge asymmetries as a function of the invariant mass (b) of the reconstructed top-quark pair in data. Vertical bars correspond to the total uncertainties.
Shaded regions show SM theory predictions calculated at NNLO in QCD and NLO in EW theory.
The impact of the linear term of the C<sub>tu</sub><sup>8</sup> Wilson coefficient on the A<sub>C</sub><sup>tt&#772;</sup> prediction for two different values is shown as dashed lines. In the dilepton channel, the two points corresponding to the higher invariant masses have large statistical uncertainty. A partial vertical uncertainty bar is shown, while the central point is in the direction of the associated arrow, with a value given in Table&nbsp;3.

==> flattened/fig_04a.txt <==
labelfig:LJ_data2
The unfolded differential charge asymmetries as a function of the transverse momentum (a)
and the longitudinal boost (b) of the reconstructed top-quark pair in data. Vertical bars correspond to the total uncertainties.
Shaded regions show SM theory predictions calculated at NNLO in QCD and NLO in EW theory.


==> flattened/fig_04b.txt <==
labelfig:LJ_data2
The unfolded differential charge asymmetries as a function of the transverse momentum (a)
and the longitudinal boost (b) of the reconstructed top-quark pair in data. Vertical bars correspond to the total uncertainties.
Shaded regions show SM theory predictions calculated at NNLO in QCD and NLO in EW theory.


==> flattened/fig_05a.txt <==

Comparison between the data and the prediction for the reconstructed &Delta; |&eta;<sub>&#8467;anti-&#8467;</sub>| in the inclusive A<sub>C</sub><sup>&#8467;anti-&#8467;</sup> measurement in the (a) dilepton ee+&mu;&mu; and (b) dilepton e&mu; region. The ratio of data to prediction  is shown before and after marginalisation within FBU. Shaded bands correspond to the total uncertainty of the prediction. The signal modelling uncertainties do not include normalisation effects because the overall acceptance difference cancels out in the A<sub>C</sub><sup>&#8467;anti-&#8467;</sup> observable.


==> flattened/fig_05b.txt <==

Comparison between the data and the prediction for the reconstructed &Delta; |&eta;<sub>&#8467;anti-&#8467;</sub>| in the inclusive A<sub>C</sub><sup>&#8467;anti-&#8467;</sup> measurement in the (a) dilepton ee+&mu;&mu; and (b) dilepton e&mu; region. The ratio of data to prediction  is shown before and after marginalisation within FBU. Shaded bands correspond to the total uncertainty of the prediction. The signal modelling uncertainties do not include normalisation effects because the overall acceptance difference cancels out in the A<sub>C</sub><sup>&#8467;anti-&#8467;</sup> observable.


==> flattened/fig_06a.txt <==
labelfig:Acll_data
The unfolded inclusive (a) and differential leptonic asymmetries as a function of the invariant mass (b), transverse momentum (c),
and the longitudinal boost (d) of the reconstructed lepton pair in dilepton channel data.
Shaded regions show SM theory predictions calculated at NLO in QCD and NLO in EW theory.
Vertical bars correspond to the total uncertainties.

==> flattened/fig_06b.txt <==
labelfig:Acll_data
The unfolded inclusive (a) and differential leptonic asymmetries as a function of the invariant mass (b), transverse momentum (c),
and the longitudinal boost (d) of the reconstructed lepton pair in dilepton channel data.
Shaded regions show SM theory predictions calculated at NLO in QCD and NLO in EW theory.
Vertical bars correspond to the total uncertainties.

==> flattened/fig_06c.txt <==
labelfig:Acll_data
The unfolded inclusive (a) and differential leptonic asymmetries as a function of the invariant mass (b), transverse momentum (c),
and the longitudinal boost (d) of the reconstructed lepton pair in dilepton channel data.
Shaded regions show SM theory predictions calculated at NLO in QCD and NLO in EW theory.
Vertical bars correspond to the total uncertainties.

==> flattened/fig_06d.txt <==
labelfig:Acll_data
The unfolded inclusive (a) and differential leptonic asymmetries as a function of the invariant mass (b), transverse momentum (c),
and the longitudinal boost (d) of the reconstructed lepton pair in dilepton channel data.
Shaded regions show SM theory predictions calculated at NLO in QCD and NLO in EW theory.
Vertical bars correspond to the total uncertainties.

==> flattened/fig_07.txt <==
Individual 68 (solid line) and 95 (dashed line) CL limits on the Wilson coefficient C<sub>tu</sub><sup>8</sup>/ &Lambda;<sup>2</sup> in the SMEFT. The bounds are derived from the charge asymmetry measurement presented in this paper, combining the single-lepton and dilepton channels. For the quadratic fit, two solutions were found by the &chi;<sup>2</sup> minimisation in some cases. The theory uncertainty corresponds to the NNLO QCD + NLO EW calculation.
The impact of dimension-six operators is parameterised at NLO accuracy in QCD using the SMEFT@NLO package in MGNLO. Bounds are also shown from the forward--backward asymmetry measurements in &radic;s= 1.96&nbsp;TeV panti-p collisions at the Tevatron and the charge asymmetry measurements in 8&nbsp;TeV pp collisions in LHC Run&nbsp;1.

==> flattened/fig_08.txt <==
Individual 68 (solid line) and 95 (dashed line) CL limits on the Wilson coefficients C<sub>i</sub>/ &Lambda;<sup>2</sup> in the SMEFT from the differential charge asymmetry measurements versus m<sub>tt&#772;</sub>. Only one Wilson coefficient is varied at a time while the others are kept at 0. The bounds are derived from the charge asymmetry measurement presented in this paper, combining the single-lepton and dilepton channels. The theory uncertainty corresponds to the NNLO QCD + NLO EW calculation.
The impact of dimension-six operators is parameterised at NLO accuracy in QCD using the SMEFT@NLO package in MGNLO.

==> flattened/fig_09a.txt <==
Bounds on Wilson coefficients from two-parameter fits of the energy asymmetry A<sub>E</sub> (blue) and A<sub>C</sub><sup>tt&#772;</sup> vs m<sub>tt&#772;</sub> (red) measurements. The full and dashed lines show the 68 and 95 CL limits, respectively. The bounds are derived from a comparison of the measured asymmetries with the SMEFT predictions using the quadratic parameterisation. The SM prediction of A<sub>E</sub> is obtained from simulations of tt&#772;j production at NLO with MGNLOPY[8], while the impact of dimension-six operators is parameterised at LO accuracy in QCD using the SMEFT@NLO package in MGNLO. For A<sub>C</sub><sup>tt&#772;</sup> the SM prediction is calculated up to NNLO QCD and NLO EW accuracy and the impact of the dimension-six operators is parameterised at NLO accuracy in QCD using the SMEFT@NLO package in MGNLO.


==> flattened/fig_09b.txt <==
Bounds on Wilson coefficients from two-parameter fits of the energy asymmetry A<sub>E</sub> (blue) and A<sub>C</sub><sup>tt&#772;</sup> vs m<sub>tt&#772;</sub> (red) measurements. The full and dashed lines show the 68 and 95 CL limits, respectively. The bounds are derived from a comparison of the measured asymmetries with the SMEFT predictions using the quadratic parameterisation. The SM prediction of A<sub>E</sub> is obtained from simulations of tt&#772;j production at NLO with MGNLOPY[8], while the impact of dimension-six operators is parameterised at LO accuracy in QCD using the SMEFT@NLO package in MGNLO. For A<sub>C</sub><sup>tt&#772;</sup> the SM prediction is calculated up to NNLO QCD and NLO EW accuracy and the impact of the dimension-six operators is parameterised at NLO accuracy in QCD using the SMEFT@NLO package in MGNLO.


==> flattened/fig_09c.txt <==
Bounds on Wilson coefficients from two-parameter fits of the energy asymmetry A<sub>E</sub> (blue) and A<sub>C</sub><sup>tt&#772;</sup> vs m<sub>tt&#772;</sub> (red) measurements. The full and dashed lines show the 68 and 95 CL limits, respectively. The bounds are derived from a comparison of the measured asymmetries with the SMEFT predictions using the quadratic parameterisation. The SM prediction of A<sub>E</sub> is obtained from simulations of tt&#772;j production at NLO with MGNLOPY[8], while the impact of dimension-six operators is parameterised at LO accuracy in QCD using the SMEFT@NLO package in MGNLO. For A<sub>C</sub><sup>tt&#772;</sup> the SM prediction is calculated up to NNLO QCD and NLO EW accuracy and the impact of the dimension-six operators is parameterised at NLO accuracy in QCD using the SMEFT@NLO package in MGNLO.


==> flattened/fig_09d.txt <==
Bounds on Wilson coefficients from two-parameter fits of the energy asymmetry A<sub>E</sub> (blue) and A<sub>C</sub><sup>tt&#772;</sup> vs m<sub>tt&#772;</sub> (red) measurements. The full and dashed lines show the 68 and 95 CL limits, respectively. The bounds are derived from a comparison of the measured asymmetries with the SMEFT predictions using the quadratic parameterisation. The SM prediction of A<sub>E</sub> is obtained from simulations of tt&#772;j production at NLO with MGNLOPY[8], while the impact of dimension-six operators is parameterised at LO accuracy in QCD using the SMEFT@NLO package in MGNLO. For A<sub>C</sub><sup>tt&#772;</sup> the SM prediction is calculated up to NNLO QCD and NLO EW accuracy and the impact of the dimension-six operators is parameterised at NLO accuracy in QCD using the SMEFT@NLO package in MGNLO.


==> flattened/fig_09e.txt <==
Bounds on Wilson coefficients from two-parameter fits of the energy asymmetry A<sub>E</sub> (blue) and A<sub>C</sub><sup>tt&#772;</sup> vs m<sub>tt&#772;</sub> (red) measurements. The full and dashed lines show the 68 and 95 CL limits, respectively. The bounds are derived from a comparison of the measured asymmetries with the SMEFT predictions using the quadratic parameterisation. The SM prediction of A<sub>E</sub> is obtained from simulations of tt&#772;j production at NLO with MGNLOPY[8], while the impact of dimension-six operators is parameterised at LO accuracy in QCD using the SMEFT@NLO package in MGNLO. For A<sub>C</sub><sup>tt&#772;</sup> the SM prediction is calculated up to NNLO QCD and NLO EW accuracy and the impact of the dimension-six operators is parameterised at NLO accuracy in QCD using the SMEFT@NLO package in MGNLO.


==> flattened/fig_09f.txt <==
Bounds on Wilson coefficients from two-parameter fits of the energy asymmetry A<sub>E</sub> (blue) and A<sub>C</sub><sup>tt&#772;</sup> vs m<sub>tt&#772;</sub> (red) measurements. The full and dashed lines show the 68 and 95 CL limits, respectively. The bounds are derived from a comparison of the measured asymmetries with the SMEFT predictions using the quadratic parameterisation. The SM prediction of A<sub>E</sub> is obtained from simulations of tt&#772;j production at NLO with MGNLOPY[8], while the impact of dimension-six operators is parameterised at LO accuracy in QCD using the SMEFT@NLO package in MGNLO. For A<sub>C</sub><sup>tt&#772;</sup> the SM prediction is calculated up to NNLO QCD and NLO EW accuracy and the impact of the dimension-six operators is parameterised at NLO accuracy in QCD using the SMEFT@NLO package in MGNLO.


==> flattened/fig_10a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for the inclusive A<sub>C</sub> measurement and (b) for &beta;<sub>z,tt&#772;</sub> in [0.0, 0.3]. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) Inclusive

==> flattened/fig_10b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for the inclusive A<sub>C</sub> measurement and (b) for &beta;<sub>z,tt&#772;</sub> in [0.0, 0.3]. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) 0.0 &lt; &beta;<sub>z,tt&#772;</sub> &lt; 0.3

==> flattened/fig_11a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for &beta;<sub>z,tt&#772;</sub> in [0.3, 0.6] and (b) for &beta;<sub>z,tt&#772;</sub> in [0.6, 0.8]. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) 0.3 &lt; &beta;<sub>z,tt&#772;</sub> &lt;  0.6

==> flattened/fig_11b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for &beta;<sub>z,tt&#772;</sub> in [0.3, 0.6] and (b) for &beta;<sub>z,tt&#772;</sub> in [0.6, 0.8]. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) 0.6 &lt; &beta;<sub>z,tt&#772;</sub> &lt;  0.8

==> flattened/fig_12a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for &beta;<sub>z,tt&#772;</sub> in [0.8, 1.0] and (b) for m<sub>tt&#772;</sub> in [0, 500]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) 0.8 &lt; &beta;<sub>z,tt&#772;</sub> &lt;  1.0

==> flattened/fig_12b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for &beta;<sub>z,tt&#772;</sub> in [0.8, 1.0] and (b) for m<sub>tt&#772;</sub> in [0, 500]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) m<sub>tt&#772;</sub> &lt; 500 GeV

==> flattened/fig_13a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for m<sub>tt&#772;</sub> in [500, 750]&nbsp;GeV and (b) for m<sub>tt&#772;</sub> in [750, 1000]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) 500 &lt; m<sub>tt&#772;</sub> &lt; 750 GeV

==> flattened/fig_13b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for m<sub>tt&#772;</sub> in [500, 750]&nbsp;GeV and (b) for m<sub>tt&#772;</sub> in [750, 1000]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) 750 &lt; m<sub>tt&#772;</sub> &lt; 1000 GeV

==> flattened/fig_14a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for m<sub>tt&#772;</sub> in [1000, 1500]&nbsp;GeV and (b) for m<sub>tt&#772;</sub> &gt; 1500&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) 1000 &lt; m<sub>tt&#772;</sub> &lt; 1500 GeV

==> flattened/fig_14b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for m<sub>tt&#772;</sub> in [1000, 1500]&nbsp;GeV and (b) for m<sub>tt&#772;</sub> &gt; 1500&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) m<sub>tt&#772;</sub> &gt; 1500 GeV

==> flattened/fig_15a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for p<sub>T,tt&#772;</sub> in [0, 30]&nbsp;GeV and (b) for p<sub>T,tt&#772;</sub> in [30, 120]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a)  p<sub>T,tt&#772;</sub> &lt; 30 GeV

==> flattened/fig_15b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for p<sub>T,tt&#772;</sub> in [0, 30]&nbsp;GeV and (b) for p<sub>T,tt&#772;</sub> in [30, 120]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) 30 &lt; p<sub>T,tt&#772;</sub> &lt; 120 GeV

==> flattened/fig_16a.txt <==
Ranking of the systematic uncertainties with marginalisation for p<sub>T,tt&#772;</sub> &gt; 120&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a)  p<sub>T,tt&#772;</sub> &gt; 120 GeV

==> flattened/fig_17a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for the inclusive A<sub>C</sub> measurement and (b) for &beta;<sub>z,&#8467;anti-&#8467;</sub> in [0.0, 0.3]. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) Inclusive

==> flattened/fig_17b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for the inclusive A<sub>C</sub> measurement and (b) for &beta;<sub>z,&#8467;anti-&#8467;</sub> in [0.0, 0.3]. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) 0.0 &lt; &beta;<sub>z,&#8467;anti-&#8467;</sub> &lt; 0.3

==> flattened/fig_18a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for &beta;<sub>z,&#8467;anti-&#8467;</sub> in [0.3, 0.6] and (b) for &beta;<sub>z,&#8467;anti-&#8467;</sub> in [0.6, 0.8]. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) 0.3 &lt; &beta;<sub>z,&#8467;anti-&#8467;</sub> &lt;  0.6

==> flattened/fig_18b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for &beta;<sub>z,&#8467;anti-&#8467;</sub> in [0.3, 0.6] and (b) for &beta;<sub>z,&#8467;anti-&#8467;</sub> in [0.6, 0.8]. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) 0.6 &lt; &beta;<sub>z,&#8467;anti-&#8467;</sub> &lt;  0.8

==> flattened/fig_19a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for &beta;<sub>z,&#8467;anti-&#8467;</sub> &gt; 0.8 and (b) for m<sub>&#8467;anti-&#8467;</sub> in [0, 200]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) &beta;<sub>z,&#8467;anti-&#8467;</sub> &gt; 0.8

==> flattened/fig_19b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for &beta;<sub>z,&#8467;anti-&#8467;</sub> &gt; 0.8 and (b) for m<sub>&#8467;anti-&#8467;</sub> in [0, 200]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) m<sub>&#8467;anti-&#8467;</sub> &lt; 200 GeV

==> flattened/fig_20a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for m<sub>&#8467;anti-&#8467;</sub> in [200, 300]&nbsp;GeV and (b) for m<sub>&#8467;anti-&#8467;</sub> in [300, 400]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) 200 &lt; m<sub>&#8467;anti-&#8467;</sub> &lt; 300 GeV

==> flattened/fig_20b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for m<sub>&#8467;anti-&#8467;</sub> in [200, 300]&nbsp;GeV and (b) for m<sub>&#8467;anti-&#8467;</sub> in [300, 400]&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) 300 &lt; m<sub>&#8467;anti-&#8467;</sub> &lt; 400 GeV

==> flattened/fig_21a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for m<sub>&#8467;anti-&#8467;</sub> &gt; 400&nbsp;GeV and (b) for p<sub>T,&#8467;anti-&#8467;</sub> &lt; 20&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) m<sub>&#8467;anti-&#8467;</sub> &gt; 400 GeV

==> flattened/fig_21b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for m<sub>&#8467;anti-&#8467;</sub> &gt; 400&nbsp;GeV and (b) for p<sub>T,&#8467;anti-&#8467;</sub> &lt; 20&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) p<sub>T,&#8467;anti-&#8467;</sub> &lt; 20 GeV

==> flattened/fig_22a.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for p<sub>T,&#8467;anti-&#8467;</sub> in [20, 70]&nbsp;GeV and (b) for p<sub>T,&#8467;anti-&#8467;</sub> &gt; 70&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (a) 20 &lt; p<sub>T,&#8467;anti-&#8467;</sub> &lt; 70 GeV

==> flattened/fig_22b.txt <==
Ranking of the systematic uncertainties with marginalisation (a) for p<sub>T,&#8467;anti-&#8467;</sub> in [20, 70]&nbsp;GeV and (b) for p<sub>T,&#8467;anti-&#8467;</sub> &gt; 70&nbsp;GeV. Only the ten highest-ranking uncertainties are shown, ordered according to their post-marginalisation ranking, which considers the constraining power of the marginalisation for the data. The red and blue bars show the effect on unfolded A<sub>C</sub> of downward and upward variation of the systematic uncertainty, respectively. The points show the pulls and constraints of the ranked NPs obtained from data. (b) p<sub>T,&#8467;anti-&#8467;</sub> &gt; 70 GeV

==> flattened/tab_01.txt <==
Event yields split by topology (resolved, boosted) and b-tag multiplicity (1b-excl., 2b-incl.) in the single-lepton channel. Statistical and systematic uncertainties are included in the presented total uncertainty.

==> flattened/tab_02.txt <==
Event yields split by lepton flavour (e&mu;, ee+&mu;&mu;) and b-tag multiplicity (1b-excl., 2b-incl.) in the dilepton channel. Statistical and systematic uncertainties are included in the presented total uncertainty.

==> flattened/tab_03.txt <==
Results with statistical, systematic and the total uncertainties for the inclusive and m<sub>tt&#772;</sub> differential A<sub>C</sub><sup>tt&#772;</sup> measurements. The statistical uncertainty is obtained by unfolding the data, but excluding all the nuisance parameters. The squared systematic uncertainty is evaluated as the difference between the squares of the total uncertainty and the statistical uncertainty. The SM predictions are calculated at NNLO in QCD and NLO in EW theory.

==> flattened/tab_04.txt <==
Results with statistical, systematic and the total uncertainties for the p<sub>T,tt&#772;</sub> and &beta;<sub>z,tt&#772;</sub> differential A<sub>C</sub><sup>tt&#772;</sup> measurements. The statistical uncertainty is obtained by unfolding the data, but excluding all the nuisance parameters. The squared systematic uncertainty is evaluated as the difference between the squares of the total uncertainty and the statistical uncertainty. The SM predictions are calculated at NNLO in QCD and NLO in EW theory.

==> flattened/tab_05.txt <==
Impact of systematic uncertainties on the measurement of inclusive A<sub>C</sub><sup>tt&#772;</sup>, grouped into categories. The impact of each category is obtained by summing the symmetrised ranking impact of the respective individual uncertainties in quadrature. The total uncertainty differs from the  sum-in-quadrature of the groups due to post-marginalisation nuisance parameter correlations in the unfolding.

==> flattened/tab_06.txt <==
Impact of systematic uncertainties on the measurement of A<sub>C</sub><sup>tt&#772;</sup> vs m<sub>tt&#772;</sub>, grouped into categories. The impact of each category is obtained by summing the symmetrised ranking impact of the respective individual uncertainties in quadrature. The total uncertainty differs from the  sum-in-quadrature of the groups due to post-marginalisation nuisance parameter correlations in the unfolding.

==> flattened/tab_07.txt <==
Results of the inclusive and differential A<sub>C</sub><sup>&#8467;anti-&#8467;</sup> measurements, including statistical, systematic and total uncertainties. The statistical uncertainty is obtained by unfolding the data, excluding all the nuisance parameters. The squared systematic uncertainty is evaluated as the difference between the squares of the total uncertainty and the statistical uncertainty.  The SM predictions are calculated at NLO in QCD and NLO in EW theory.

==> flattened/tab_08.txt <==
Impact of systematic uncertainties on the measurement of inclusive A<sub>C</sub><sup>&#8467;anti-&#8467;</sup>, grouped into categories. The impact of each category is obtained by summing the symmetrised ranking impact of the respective individual uncertainties in quadrature. The total uncertainty differs from the  sum-in-quadrature of the groups due to post-marginalisation nuisance parameter correlations in the unfolding.

==> flattened/tab_09.txt <==
Impact of systematic uncertainties on the measurement of A<sub>C</sub><sup>&#8467;anti-&#8467;</sup> vs m<sub>&#8467;anti-&#8467;</sub>, grouped into categories. The impact of each category is obtained by summing the symmetrised ranking impact of the respective individual uncertainties in quadrature. The total uncertainty differs from the  sum-in-quadrature of the groups due to post-marginalisation nuisance parameter correlations in the unfolding.

==> flattened/tab_10.txt <==
Individual 68 and 95 CL bounds on the relevant Wilson coefficients of the SM Effective Field Theory in units of TeV<sup>-2</sup>. The bounds are derived from the charge asymmetry measurement presented in this paper, combining the single-lepton and dilepton channels. The upper block corresponds to the bounds derived from the inclusive measurement, the second block to the bounds from the differential charge asymmetry measurements versus m<sub>tt&#772;</sub>. In both cases, the experimental uncertainties are accounted for, in the form of the complete covariance matrix that keeps track of correlations between bins for the differential measurement. The theory uncertainty from the NNLO QCD + NLO EW calculation is included by explicitly varying the renormalisation and factorisation scales, or the parton distribution functions, in the calculation and registering the variations in the intervals.

==> flattened/tab_11.txt <==
Impact of systematic uncertainties on the measurement of A<sub>C</sub><sup>tt&#772;</sup> vs &beta;<sub>z,tt&#772;</sub>, grouped into categories. The impact of each category is obtained by summing the symmetrised ranking impact of the respective individual uncertainties in quadrature. The total uncertainty differs from the  sum-in-quadrature of the groups due to post-marginalisation nuisance parameter correlations in the unfolding.

==> flattened/tab_12.txt <==
Impact of systematic uncertainties on the measurement of A<sub>C</sub><sup>tt&#772;</sup> vs p<sub>T,tt&#772;</sub>, grouped into categories. The impact of each category is obtained by summing the symmetrised ranking impact of the respective individual uncertainties in quadrature. The total uncertainty differs from the  sum-in-quadrature of the groups due to post-marginalisation nuisance parameter correlations in the unfolding.

==> flattened/tab_13.txt <==
Impact of systematic uncertainties on the measurement of A<sub>C</sub><sup>&#8467;anti-&#8467;</sup> vs &beta;<sub>z,&#8467;anti-&#8467;</sub>, grouped into categories. The impact of each category is obtained by summing the symmetrised ranking impact of the respective individual uncertainties in quadrature. The total uncertainty differs from the  sum-in-quadrature of the groups due to post-marginalisation nuisance parameter correlations in the unfolding.

==> flattened/tab_14.txt <==
Impact of systematic uncertainties on the measurement of A<sub>C</sub><sup>&#8467;anti-&#8467;</sup> vs p<sub>T,&#8467;anti-&#8467;</sub>, grouped into categories. The impact of each category is obtained by summing the symmetrised ranking impact of the respective individual uncertainties in quadrature. The total uncertainty differs from the  sum-in-quadrature of the groups due to post-marginalisation nuisance parameter correlations in the unfolding.
